Enabling Fast Polar SC Decoding with IR-HARQ

To extend the applications of polar codes within next-generation wireless communication systems, it is essential to incorporate support for Incremental Redundancy (IR) Hybrid Automatic Repeat Request (HARQ) schemes. For very high-throughput applications, Successive Cancellation (SC) decoding is particularly appealing for polar codes owing to its high area efficiency. In this paper, we propose modifications to SC decoders that employ special nodes to accelerate decoding. Our modifications enable the use of polar IR-HARQ with SC decoding for high throughput applications. Compared to the unmodified SC IR-HARQ scheme, our proposed approach allows us to achieve a 72% reduction in node traversals with a polar code of length 2048. Simulation results confirm that the proposed special node modifications do not cause any degradation in FER performance.

==> plots/sc/HARQ_no_special/2048_f_3072ns.txt <==
%3072 
% |-------|-------------- |-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
  | Eb/N0 |      Es/N0    |      FRA        |       BE |       FE |      BER |      FER |  FMEMA   |  BMEMA   |   MBMEM  |   MFMEM  |   FLOPS  |   BOPS   |
% |-------|---------------|-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
   -5.23 |         -10.00 |            101 |    51644 |      101 | 2.50e-01 | 1.00e+00 | 1.36e+04 | 0.00e+00 |   104175 |        0 | 4.17e+02 | 5.41e+02 | 
   -4.73 |          -9.50 |            101 |    51657 |      101 | 2.50e-01 | 1.00e+00 | 1.35e+04 | 0.00e+00 |   103887 |        0 | 4.13e+02 | 5.40e+02 | 
   -4.23 |          -9.00 |            101 |    51558 |      101 | 2.49e-01 | 1.00e+00 | 1.35e+04 | 0.00e+00 |   103887 |        0 | 4.12e+02 | 5.39e+02 | 
   -3.73 |          -8.50 |            101 |    51595 |      101 | 2.49e-01 | 1.00e+00 | 1.32e+04 | 0.00e+00 |   103311 |        0 | 4.04e+02 | 5.37e+02 | 
   -3.23 |          -8.00 |            101 |    51460 |      101 | 2.49e-01 | 1.00e+00 | 1.33e+04 | 0.00e+00 |   103887 |        0 | 4.07e+02 | 5.38e+02 | 
   -2.73 |          -7.50 |            101 |    51518 |      101 | 2.49e-01 | 1.00e+00 | 1.30e+04 | 0.00e+00 |   103311 |        0 | 3.98e+02 | 5.32e+02 | 
   -2.23 |          -7.00 |            101 |    51647 |      101 | 2.50e-01 | 1.00e+00 | 1.31e+04 | 0.00e+00 |   103311 |        0 | 3.99e+02 | 5.35e+02 | 
   -1.73 |          -6.50 |            101 |    51504 |      101 | 2.49e-01 | 1.00e+00 | 1.31e+04 | 0.00e+00 |   103887 |        0 | 4.01e+02 | 5.34e+02 | 
   -1.23 |          -6.00 |            101 |    51311 |      101 | 2.48e-01 | 1.00e+00 | 1.30e+04 | 0.00e+00 |   103311 |        0 | 3.96e+02 | 5.34e+02 | 
   -0.73 |          -5.50 |            101 |    51018 |      101 | 2.47e-01 | 1.00e+00 | 1.29e+04 | 0.00e+00 |   103311 |        0 | 3.95e+02 | 5.34e+02 | 
   -0.23 |          -5.00 |            101 |    48865 |      101 | 2.36e-01 | 1.00e+00 | 1.28e+04 | 0.00e+00 |   103311 |        0 | 3.92e+02 | 5.30e+02 | 
    0.27 |          -4.50 |            104 |    40720 |      101 | 1.91e-01 | 9.71e-01 | 1.23e+04 | 0.00e+00 |   103311 |        0 | 3.76e+02 | 5.15e+02 | 
    0.77 |          -4.00 |            148 |    33574 |      101 | 1.11e-01 | 6.82e-01 | 3.46e+04 | 0.00e+00 |   287631 |        0 | 1.05e+03 | 1.44e+03 | 
    1.27 |          -3.50 |            474 |    24724 |      101 | 2.55e-02 | 2.13e-01 | 3.78e+04 | 0.00e+00 |   902031 |        0 | 1.15e+03 | 1.58e+03 | 
    1.77 |          -3.00 |           4195 |    22294 |      101 | 2.59e-03 | 2.41e-02 | 8.98e+04 | 0.00e+00 | 18105231 |        0 | 2.74e+03 | 3.75e+03 | 
    2.27 |          -2.50 |          48996 |    20436 |      101 | 2.04e-04 | 2.06e-03 | 4.76e+04 | 0.00e+00 | 112477071 |        0 | 1.45e+03 | 2.00e+03 | 
    2.77 |          -2.00 |        1360244 |    17684 |      101 | 6.35e-06 | 7.43e-05 | 5.29e+04 | 0.00e+00 | 3470275471 |        0 | 1.61e+03 | 2.27e+03 | 


==> plots/sc/HARQ_no_special/2048_f_4096ns.txt <==
%3072 4096 
% |-------|-------------- |-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
  | Eb/N0 |      Es/N0    |      FRA        |       BE |       FE |      BER |      FER |  FMEMA   |  BMEMA   |   MBMEM  |   MFMEM  |   FLOPS  |   BOPS   |
% |-------|---------------|-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
   -3.98 |         -10.00 |            101 |    51680 |      101 | 2.50e-01 | 1.00e+00 | 2.30e+04 | 0.00e+00 |   145135 |        0 | 7.04e+02 | 8.24e+02 | 
   -3.48 |          -9.50 |            101 |    51742 |      101 | 2.50e-01 | 1.00e+00 | 2.28e+04 | 0.00e+00 |   144271 |        0 | 6.98e+02 | 8.26e+02 | 
   -2.98 |          -9.00 |            101 |    51830 |      101 | 2.51e-01 | 1.00e+00 | 2.26e+04 | 0.00e+00 |   144847 |        0 | 6.92e+02 | 8.18e+02 | 
   -2.48 |          -8.50 |            101 |    51557 |      101 | 2.49e-01 | 1.00e+00 | 2.25e+04 | 0.00e+00 |   144847 |        0 | 6.90e+02 | 8.19e+02 | 
   -1.98 |          -8.00 |            101 |    51591 |      101 | 2.49e-01 | 1.00e+00 | 2.24e+04 | 0.00e+00 |   144271 |        0 | 6.85e+02 | 8.18e+02 | 
   -1.48 |          -7.50 |            101 |    51486 |      101 | 2.49e-01 | 1.00e+00 | 2.24e+04 | 0.00e+00 |   144847 |        0 | 6.86e+02 | 8.18e+02 | 
   -0.98 |          -7.00 |            101 |    51323 |      101 | 2.48e-01 | 1.00e+00 | 2.19e+04 | 0.00e+00 |   144271 |        0 | 6.71e+02 | 8.11e+02 | 
   -0.48 |          -6.50 |            101 |    49544 |      101 | 2.40e-01 | 1.00e+00 | 2.22e+04 | 0.00e+00 |   144847 |        0 | 6.80e+02 | 8.14e+02 | 
    0.02 |          -6.00 |            104 |    43770 |      101 | 2.06e-01 | 9.71e-01 | 2.13e+04 | 0.00e+00 |   144271 |        0 | 6.52e+02 | 7.85e+02 | 
    0.52 |          -5.50 |            137 |    30161 |      101 | 1.07e-01 | 7.37e-01 | 4.81e+04 | 0.00e+00 |   349071 |        0 | 1.47e+03 | 1.79e+03 | 
    1.02 |          -5.00 |            478 |    18009 |      101 | 1.84e-02 | 2.11e-01 | 1.42e+05 | 0.00e+00 |  3216271 |        0 | 4.34e+03 | 5.28e+03 | 
    1.52 |          -4.50 |           2321 |    10375 |      101 | 2.18e-03 | 4.35e-02 | 8.95e+04 | 0.00e+00 |  9790351 |        0 | 2.73e+03 | 3.34e+03 | 
    2.02 |          -4.00 |          23856 |     7660 |      101 | 1.57e-04 | 4.23e-03 | 1.27e+05 | 0.00e+00 | 142644111 |        0 | 3.87e+03 | 4.86e+03 | 
    2.52 |          -3.50 |         415496 |     7847 |      101 | 9.22e-06 | 2.43e-04 | 5.88e+04 | 0.00e+00 | 1163346831 |        0 | 1.79e+03 | 2.37e+03 | 
    3.02 |          -3.00 |       22480197 |     8975 |      101 | 1.95e-07 | 4.49e-06 | 6.69e+04 | 0.00e+00 | 72050381711 |        0 | 2.04e+03 | 2.78e+03 | 


==> plots/sc/HARQ_no_special/2048_f_5120ns.txt <==
%3072 4096 5120 
% |-------|-------------- |-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
  | Eb/N0 |      Es/N0    |      FRA        |       BE |       FE |      BER |      FER |  FMEMA   |  BMEMA   |   MBMEM  |   MFMEM  |   FLOPS  |   BOPS   |
% |-------|---------------|-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
   -3.01 |         -10.00 |            101 |    51697 |      101 | 2.50e-01 | 1.00e+00 | 4.22e+04 | 0.00e+00 |   269199 |        0 | 1.29e+03 | 1.13e+03 | 
   -2.51 |          -9.50 |            101 |    51611 |      101 | 2.50e-01 | 1.00e+00 | 4.20e+04 | 0.00e+00 |   269199 |        0 | 1.29e+03 | 1.12e+03 | 
   -2.01 |          -9.00 |            101 |    51603 |      101 | 2.49e-01 | 1.00e+00 | 4.15e+04 | 0.00e+00 |   269199 |        0 | 1.27e+03 | 1.12e+03 | 
   -1.51 |          -8.50 |            101 |    51319 |      101 | 2.48e-01 | 1.00e+00 | 4.15e+04 | 0.00e+00 |   269199 |        0 | 1.27e+03 | 1.11e+03 | 
   -1.01 |          -8.00 |            101 |    50479 |      101 | 2.44e-01 | 1.00e+00 | 4.11e+04 | 0.00e+00 |   269199 |        0 | 1.26e+03 | 1.11e+03 | 
   -0.51 |          -7.50 |            101 |    49247 |      101 | 2.38e-01 | 1.00e+00 | 4.11e+04 | 0.00e+00 |   269199 |        0 | 1.26e+03 | 1.11e+03 | 
   -0.01 |          -7.00 |            106 |    43698 |      101 | 2.01e-01 | 9.53e-01 | 7.81e+04 | 0.00e+00 |   453519 |        0 | 2.39e+03 | 2.11e+03 | 
    0.49 |          -6.50 |            169 |    35473 |      101 | 1.02e-01 | 5.98e-01 | 9.72e+04 | 0.00e+00 |   822159 |        0 | 2.98e+03 | 2.63e+03 | 
    0.99 |          -6.00 |            584 |    33990 |      101 | 2.84e-02 | 1.73e-01 | 7.73e+04 | 0.00e+00 |  2112399 |        0 | 2.37e+03 | 2.09e+03 | 
    1.49 |          -5.50 |           5162 |    27907 |      101 | 2.64e-03 | 1.96e-02 | 1.58e+05 | 0.00e+00 | 37235599 |        0 | 4.83e+03 | 4.60e+03 | 
    1.99 |          -5.00 |          84410 |    19545 |      101 | 1.13e-04 | 1.20e-03 | 1.04e+05 | 0.00e+00 | 404278159 |        0 | 3.16e+03 | 3.47e+03 | 
    2.49 |          -4.50 |        1179540 |     9063 |      101 | 3.75e-06 | 8.56e-05 | 1.24e+05 | 0.00e+00 | 6852508559 |        0 | 3.79e+03 | 4.53e+03 | 
    2.99 |          -4.00 |       14819748 |     6176 |      101 | 2.03e-07 | 6.82e-06 | 1.14e+05 | 0.00e+00 | 79676787599 |        0 | 3.48e+03 | 4.35e+03 | 


==> plots/sc/HARQ_no_special/2048_f_6144ns.txt <==
%3072 4096 5120 6144 
% |-------|-------------- |-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
  | Eb/N0 |      Es/N0    |      FRA        |       BE |       FE |      BER |      FER |  FMEMA   |  BMEMA   |   MBMEM  |   MFMEM  |   FLOPS  |   BOPS   |
% |-------|---------------|-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
   -2.22 |         -10.00 |            101 |    51381 |      101 | 2.48e-01 | 1.00e+00 | 6.10e+04 | 0.00e+00 |   351119 |        0 | 1.87e+03 | 1.42e+03 | 
   -1.72 |          -9.50 |            101 |    51227 |      101 | 2.48e-01 | 1.00e+00 | 6.08e+04 | 0.00e+00 |   351119 |        0 | 1.87e+03 | 1.42e+03 | 
   -1.22 |          -9.00 |            101 |    50488 |      101 | 2.44e-01 | 1.00e+00 | 6.04e+04 | 0.00e+00 |   351119 |        0 | 1.85e+03 | 1.41e+03 | 
   -0.72 |          -8.50 |            101 |    49782 |      101 | 2.41e-01 | 1.00e+00 | 6.02e+04 | 0.00e+00 |   351119 |        0 | 1.85e+03 | 1.41e+03 | 
   -0.22 |          -8.00 |            104 |    46902 |      101 | 2.20e-01 | 9.71e-01 | 1.16e+05 | 0.00e+00 |   617359 |        0 | 3.57e+03 | 2.73e+03 | 
    0.28 |          -7.50 |            125 |    40226 |      101 | 1.57e-01 | 8.08e-01 | 9.66e+04 | 0.00e+00 |   617359 |        0 | 2.96e+03 | 2.26e+03 | 
    0.78 |          -7.00 |            361 |    32858 |      101 | 4.44e-02 | 2.80e-01 | 1.84e+05 | 0.00e+00 |  3013519 |        0 | 5.63e+03 | 4.30e+03 | 
    1.28 |          -6.50 |           1931 |    30423 |      101 | 7.69e-03 | 5.23e-02 | 2.52e+05 | 0.00e+00 | 21711759 |        0 | 7.72e+03 | 6.27e+03 | 
    1.78 |          -6.00 |          24163 |    28205 |      101 | 5.70e-04 | 4.18e-03 | 1.53e+05 | 0.00e+00 | 166484879 |        0 | 4.70e+03 | 4.07e+03 | 
    2.28 |          -5.50 |         610630 |    25241 |      101 | 2.02e-05 | 1.65e-04 | 1.01e+05 | 0.00e+00 | 2799537039 |        0 | 3.08e+03 | 2.93e+03 | 


==> plots/sc/HARQ_no_special/2048_f_7168ns.txt <==
%3072 4096 5120 6144 7168 
% |-------|-------------- |-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
  | Eb/N0 |      Es/N0    |      FRA        |       BE |       FE |      BER |      FER |  FMEMA   |  BMEMA   |   MBMEM  |   MFMEM  |   FLOPS  |   BOPS   |
% |-------|---------------|-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
   -1.55 |         -10.00 |            101 |    51084 |      101 | 2.47e-01 | 1.00e+00 | 7.99e+04 | 0.00e+00 |   433039 |        0 | 2.45e+03 | 1.72e+03 | 
   -1.05 |          -9.50 |            101 |    50302 |      101 | 2.43e-01 | 1.00e+00 | 7.94e+04 | 0.00e+00 |   433039 |        0 | 2.44e+03 | 1.71e+03 | 
   -0.55 |          -9.00 |            101 |    49460 |      101 | 2.39e-01 | 1.00e+00 | 7.93e+04 | 0.00e+00 |   433039 |        0 | 2.43e+03 | 1.71e+03 | 
   -0.05 |          -8.50 |            104 |    47220 |      101 | 2.22e-01 | 9.71e-01 | 7.69e+04 | 0.00e+00 |   433039 |        0 | 2.36e+03 | 1.65e+03 | 
    0.45 |          -8.00 |            155 |    36728 |      101 | 1.16e-01 | 6.52e-01 | 2.95e+05 | 0.00e+00 |  2091919 |        0 | 9.06e+03 | 6.43e+03 | 
    0.95 |          -7.50 |            663 |    33024 |      101 | 2.43e-02 | 1.52e-01 | 3.71e+05 | 0.00e+00 | 10857359 |        0 | 1.14e+04 | 8.19e+03 | 
    1.45 |          -7.00 |           4064 |    15605 |      101 | 1.87e-03 | 2.49e-02 | 2.78e+05 | 0.00e+00 | 49851279 |        0 | 8.52e+03 | 6.35e+03 | 
    1.95 |          -6.50 |          71656 |    15238 |      101 | 1.04e-04 | 1.41e-03 | 1.12e+05 | 0.00e+00 | 356436879 |        0 | 3.43e+03 | 2.73e+03 | 
    2.45 |          -6.00 |        2014225 |     7132 |      101 | 1.73e-06 | 5.01e-05 | 2.05e+05 | 0.00e+00 | 18556767119 |        0 | 6.28e+03 | 5.42e+03 | 


==> plots/sc/HARQ_no_special/2048_f_8192ns.txt <==
%3072 4096 5120 6144 7168 8192 
% |-------|-------------- |-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
  | Eb/N0 |      Es/N0    |      FRA        |       BE |       FE |      BER |      FER |  FMEMA   |  BMEMA   |   MBMEM  |   MFMEM  |   FLOPS  |   BOPS   |
% |-------|---------------|-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
   -0.97 |         -10.00 |            101 |    50613 |      101 | 2.45e-01 | 1.00e+00 | 9.91e+04 | 0.00e+00 |   514959 |        0 | 3.04e+03 | 2.02e+03 | 
   -0.47 |          -9.50 |            101 |    48945 |      101 | 2.37e-01 | 1.00e+00 | 9.86e+04 | 0.00e+00 |   514959 |        0 | 3.03e+03 | 2.01e+03 | 
    0.03 |          -9.00 |            105 |    45405 |      101 | 2.11e-01 | 9.62e-01 | 9.45e+04 | 0.00e+00 |   514959 |        0 | 2.90e+03 | 1.93e+03 | 
    0.53 |          -8.50 |            185 |    38911 |      101 | 1.03e-01 | 5.46e-01 | 4.28e+05 | 0.00e+00 |  3525519 |        0 | 1.31e+04 | 8.72e+03 | 
    1.03 |          -8.00 |           1056 |    28480 |      101 | 1.32e-02 | 9.56e-02 | 3.58e+05 | 0.00e+00 | 16612239 |        0 | 1.10e+04 | 7.51e+03 | 
    1.53 |          -7.50 |           8111 |    25956 |      101 | 1.56e-03 | 1.25e-02 | 3.69e+05 | 0.00e+00 | 131218319 |        0 | 1.13e+04 | 8.00e+03 | 
    2.03 |          -7.00 |         108889 |     6055 |      101 | 2.72e-05 | 9.28e-04 | 3.74e+05 | 0.00e+00 | 1793252239 |        0 | 1.15e+04 | 8.50e+03 | 
    2.53 |          -6.50 |        1312183 |     3337 |      101 | 1.24e-06 | 7.70e-05 | 3.43e+05 | 0.00e+00 | 20017585039 |        0 | 1.05e+04 | 8.38e+03 | 


==> plots/sc/HARQ_special/2048_f_3072.txt <==
%3072 
% |-------|-------------- |-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
  | Eb/N0 |      Es/N0    |      FRA        |       BE |       FE |      BER |      FER |  FMEMA   |  BMEMA   |   MBMEM  |   MFMEM  |   FLOPS  |   BOPS   |
% |-------|---------------|-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
   -5.23 |         -10.00 |            101 |    52013 |      101 | 2.51e-01 | 1.00e+00 | 1.37e+04 | 0.00e+00 |   104175 |        0 | 4.20e+02 | 5.42e+02 | 
   -4.73 |          -9.50 |            101 |    51584 |      101 | 2.49e-01 | 1.00e+00 | 1.34e+04 | 0.00e+00 |   103311 |        0 | 4.10e+02 | 5.38e+02 | 
   -4.23 |          -9.00 |            101 |    51871 |      101 | 2.51e-01 | 1.00e+00 | 1.34e+04 | 0.00e+00 |   103887 |        0 | 4.11e+02 | 5.39e+02 | 
   -3.73 |          -8.50 |            101 |    51590 |      101 | 2.49e-01 | 1.00e+00 | 1.33e+04 | 0.00e+00 |   103311 |        0 | 4.08e+02 | 5.40e+02 | 
   -3.23 |          -8.00 |            101 |    51545 |      101 | 2.49e-01 | 1.00e+00 | 1.32e+04 | 0.00e+00 |   103887 |        0 | 4.03e+02 | 5.35e+02 | 
   -2.73 |          -7.50 |            101 |    51372 |      101 | 2.48e-01 | 1.00e+00 | 1.31e+04 | 0.00e+00 |   103311 |        0 | 4.00e+02 | 5.34e+02 | 
   -2.23 |          -7.00 |            101 |    51539 |      101 | 2.49e-01 | 1.00e+00 | 1.31e+04 | 0.00e+00 |   103887 |        0 | 4.00e+02 | 5.34e+02 | 
   -1.73 |          -6.50 |            101 |    51390 |      101 | 2.48e-01 | 1.00e+00 | 1.31e+04 | 0.00e+00 |   103311 |        0 | 3.99e+02 | 5.33e+02 | 
   -1.23 |          -6.00 |            101 |    51198 |      101 | 2.48e-01 | 1.00e+00 | 1.29e+04 | 0.00e+00 |   103311 |        0 | 3.94e+02 | 5.33e+02 | 
   -0.73 |          -5.50 |            101 |    50988 |      101 | 2.46e-01 | 1.00e+00 | 1.28e+04 | 0.00e+00 |   103311 |        0 | 3.91e+02 | 5.31e+02 | 
   -0.23 |          -5.00 |            101 |    48986 |      101 | 2.37e-01 | 1.00e+00 | 1.27e+04 | 0.00e+00 |   103311 |        0 | 3.88e+02 | 5.29e+02 | 
    0.27 |          -4.50 |            105 |    43465 |      101 | 2.02e-01 | 9.62e-01 | 2.43e+04 | 0.00e+00 |   164751 |        0 | 7.41e+02 | 1.02e+03 | 
    0.77 |          -4.00 |            169 |    32264 |      101 | 9.32e-02 | 5.98e-01 | 3.01e+04 | 0.00e+00 |   287631 |        0 | 9.18e+02 | 1.26e+03 | 
    1.27 |          -3.50 |            491 |    26098 |      101 | 2.60e-02 | 2.06e-01 | 2.88e+04 | 0.00e+00 |   717711 |        0 | 8.78e+02 | 1.20e+03 | 
    1.77 |          -3.00 |           4163 |    21016 |      101 | 2.46e-03 | 2.43e-02 | 4.21e+04 | 0.00e+00 |  8459151 |        0 | 1.29e+03 | 1.76e+03 | 
    2.27 |          -2.50 |          56105 |    17927 |      101 | 1.56e-04 | 1.80e-03 | 4.48e+04 | 0.00e+00 | 121058191 |        0 | 1.37e+03 | 1.88e+03 | 
    2.77 |          -2.00 |        1403571 |    18335 |      101 | 6.38e-06 | 7.20e-05 | 8.10e+04 | 0.00e+00 | 5479752591 |        0 | 2.47e+03 | 3.48e+03 | 


==> plots/sc/HARQ_special/2048_f_4096.txt <==
%3072 4096 
% |-------|-------------- |-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
  | Eb/N0 |      Es/N0    |      FRA        |       BE |       FE |      BER |      FER |  FMEMA   |  BMEMA   |   MBMEM  |   MFMEM  |   FLOPS  |   BOPS   |
% |-------|---------------|-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
   -3.98 |         -10.00 |            101 |    51548 |      101 | 2.49e-01 | 1.00e+00 | 2.31e+04 | 0.00e+00 |   145135 |        0 | 7.09e+02 | 8.27e+02 | 
   -3.48 |          -9.50 |            101 |    51671 |      101 | 2.50e-01 | 1.00e+00 | 2.28e+04 | 0.00e+00 |   144847 |        0 | 6.99e+02 | 8.25e+02 | 
   -2.98 |          -9.00 |            101 |    51702 |      101 | 2.50e-01 | 1.00e+00 | 2.25e+04 | 0.00e+00 |   144271 |        0 | 6.87e+02 | 8.16e+02 | 
   -2.48 |          -8.50 |            101 |    51663 |      101 | 2.50e-01 | 1.00e+00 | 2.26e+04 | 0.00e+00 |   144271 |        0 | 6.91e+02 | 8.21e+02 | 
   -1.98 |          -8.00 |            101 |    51650 |      101 | 2.50e-01 | 1.00e+00 | 2.25e+04 | 0.00e+00 |   144271 |        0 | 6.88e+02 | 8.19e+02 | 
   -1.48 |          -7.50 |            101 |    51673 |      101 | 2.50e-01 | 1.00e+00 | 2.24e+04 | 0.00e+00 |   144847 |        0 | 6.87e+02 | 8.16e+02 | 
   -0.98 |          -7.00 |            101 |    51166 |      101 | 2.47e-01 | 1.00e+00 | 2.22e+04 | 0.00e+00 |   144271 |        0 | 6.78e+02 | 8.14e+02 | 
   -0.48 |          -6.50 |            101 |    50389 |      101 | 2.44e-01 | 1.00e+00 | 2.21e+04 | 0.00e+00 |   144847 |        0 | 6.76e+02 | 8.11e+02 | 
    0.02 |          -6.00 |            106 |    43410 |      101 | 2.00e-01 | 9.53e-01 | 2.09e+04 | 0.00e+00 |   144271 |        0 | 6.38e+02 | 7.72e+02 | 
    0.52 |          -5.50 |            141 |    33982 |      101 | 1.18e-01 | 7.16e-01 | 6.21e+04 | 0.00e+00 |   451471 |        0 | 1.90e+03 | 2.31e+03 | 
    1.02 |          -5.00 |            420 |    20379 |      101 | 2.37e-02 | 2.40e-01 | 4.16e+04 | 0.00e+00 |   861071 |        0 | 1.27e+03 | 1.55e+03 | 
    1.52 |          -4.50 |           2213 |    12960 |      101 | 2.86e-03 | 4.56e-02 | 9.69e+04 | 0.00e+00 | 10118031 |        0 | 2.96e+03 | 3.62e+03 | 
    2.02 |          -4.00 |          19670 |    10124 |      101 | 2.51e-04 | 5.13e-03 | 5.46e+04 | 0.00e+00 | 50627471 |        0 | 1.67e+03 | 2.08e+03 | 
    2.52 |          -3.50 |         365786 |     7075 |      101 | 9.44e-06 | 2.76e-04 | 7.85e+04 | 0.00e+00 | 1367880591 |        0 | 2.40e+03 | 3.17e+03 | 
    3.02 |          -3.00 |       20033788 |     7293 |      101 | 1.78e-07 | 5.04e-06 | 8.32e+04 | 0.00e+00 | 79902024591 |        0 | 2.54e+03 | 3.46e+03 | 


==> plots/sc/HARQ_special/2048_f_5120.txt <==
%3072 4096 5120 
% |-------|-------------- |-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
  | Eb/N0 |      Es/N0    |      FRA        |       BE |       FE |      BER |      FER |  FMEMA   |  BMEMA   |   MBMEM  |   MFMEM  |   FLOPS  |   BOPS   |
% |-------|---------------|-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
   -3.01 |         -10.00 |            101 |    51682 |      101 | 2.50e-01 | 1.00e+00 | 4.24e+04 | 0.00e+00 |   269199 |        0 | 1.30e+03 | 1.13e+03 | 
   -2.51 |          -9.50 |            101 |    51380 |      101 | 2.48e-01 | 1.00e+00 | 4.17e+04 | 0.00e+00 |   269199 |        0 | 1.28e+03 | 1.12e+03 | 
   -2.01 |          -9.00 |            101 |    51489 |      101 | 2.49e-01 | 1.00e+00 | 4.16e+04 | 0.00e+00 |   269199 |        0 | 1.28e+03 | 1.12e+03 | 
   -1.51 |          -8.50 |            101 |    51312 |      101 | 2.48e-01 | 1.00e+00 | 4.12e+04 | 0.00e+00 |   269199 |        0 | 1.26e+03 | 1.11e+03 | 
   -1.01 |          -8.00 |            101 |    50842 |      101 | 2.46e-01 | 1.00e+00 | 4.12e+04 | 0.00e+00 |   269199 |        0 | 1.26e+03 | 1.12e+03 | 
   -0.51 |          -7.50 |            101 |    49299 |      101 | 2.38e-01 | 1.00e+00 | 4.12e+04 | 0.00e+00 |   269199 |        0 | 1.26e+03 | 1.11e+03 | 
   -0.01 |          -7.00 |            105 |    44304 |      101 | 2.06e-01 | 9.62e-01 | 3.95e+04 | 0.00e+00 |   269199 |        0 | 1.21e+03 | 1.06e+03 | 
    0.49 |          -6.50 |            164 |    38612 |      101 | 1.15e-01 | 6.16e-01 | 2.01e+05 | 0.00e+00 |  1559439 |        0 | 6.15e+03 | 5.43e+03 | 
    0.99 |          -6.00 |            646 |    30348 |      101 | 2.29e-02 | 1.56e-01 | 6.97e+04 | 0.00e+00 |  2112399 |        0 | 2.13e+03 | 1.89e+03 | 
    1.49 |          -5.50 |           5068 |    26651 |      101 | 2.57e-03 | 1.99e-02 | 9.89e+04 | 0.00e+00 | 22961039 |        0 | 3.03e+03 | 2.90e+03 | 
    1.99 |          -5.00 |          74219 |    20941 |      101 | 1.38e-04 | 1.36e-03 | 8.38e+04 | 0.00e+00 | 287665039 |        0 | 2.56e+03 | 2.79e+03 | 
    2.49 |          -4.50 |        1273878 |     8447 |      101 | 3.24e-06 | 7.93e-05 | 7.66e+04 | 0.00e+00 | 4573166479 |        0 | 2.34e+03 | 2.80e+03 | 
    2.99 |          -4.00 |       12947459 |     7247 |      101 | 2.73e-07 | 7.80e-06 | 1.06e+05 | 0.00e+00 | 64468073359 |        0 | 3.23e+03 | 4.03e+03 | 


==> plots/sc/HARQ_special/2048_f_6144.txt <==
%3072 4096 5120 6144 
% |-------|-------------- |-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
  | Eb/N0 |      Es/N0    |      FRA        |       BE |       FE |      BER |      FER |  FMEMA   |  BMEMA   |   MBMEM  |   MFMEM  |   FLOPS  |   BOPS   |
% |-------|---------------|-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
   -2.22 |         -10.00 |            101 |    51316 |      101 | 2.48e-01 | 1.00e+00 | 6.10e+04 | 0.00e+00 |   351119 |        0 | 1.87e+03 | 1.42e+03 | 
   -1.72 |          -9.50 |            101 |    51449 |      101 | 2.49e-01 | 1.00e+00 | 6.11e+04 | 0.00e+00 |   351119 |        0 | 1.88e+03 | 1.43e+03 | 
   -1.22 |          -9.00 |            101 |    50795 |      101 | 2.46e-01 | 1.00e+00 | 6.05e+04 | 0.00e+00 |   351119 |        0 | 1.86e+03 | 1.42e+03 | 
   -0.72 |          -8.50 |            101 |    49599 |      101 | 2.40e-01 | 1.00e+00 | 6.00e+04 | 0.00e+00 |   351119 |        0 | 1.84e+03 | 1.40e+03 | 
   -0.22 |          -8.00 |            102 |    46653 |      101 | 2.23e-01 | 9.90e-01 | 5.91e+04 | 0.00e+00 |   351119 |        0 | 1.81e+03 | 1.39e+03 | 
    0.28 |          -7.50 |            121 |    39032 |      101 | 1.58e-01 | 8.35e-01 | 1.50e+05 | 0.00e+00 |   883599 |        0 | 4.60e+03 | 3.50e+03 | 
    0.78 |          -7.00 |            332 |    33069 |      101 | 4.86e-02 | 3.04e-01 | 1.64e+05 | 0.00e+00 |  2481039 |        0 | 5.02e+03 | 3.83e+03 | 
    1.28 |          -6.50 |           1911 |    28932 |      101 | 7.39e-03 | 5.29e-02 | 1.82e+05 | 0.00e+00 | 15526799 |        0 | 5.57e+03 | 4.46e+03 | 
    1.78 |          -6.00 |          22338 |    33521 |      101 | 7.33e-04 | 4.52e-03 | 1.70e+05 | 0.00e+00 | 170539919 |        0 | 5.20e+03 | 4.49e+03 | 
    2.28 |          -5.50 |         660625 |    26552 |      101 | 1.96e-05 | 1.53e-04 | 2.61e+05 | 0.00e+00 | 7866186639 |        0 | 7.99e+03 | 7.61e+03 | 
    2.78 |          -5.00 |       17951166 |    16930 |      101 | 4.61e-07 | 5.63e-06 | 1.28e+05 | 0.00e+00 | 106136374159 |        0 | 3.91e+03 | 4.29e+03 | 

==> plots/sc/HARQ_special/2048_f_7168.txt <==
%3072 4096 5120 6144 7168 
% |-------|-------------- |-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
  | Eb/N0 |      Es/N0    |      FRA        |       BE |       FE |      BER |      FER |  FMEMA   |  BMEMA   |   MBMEM  |   MFMEM  |   FLOPS  |   BOPS   |
% |-------|---------------|-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
   -1.55 |         -10.00 |            101 |    51206 |      101 | 2.48e-01 | 1.00e+00 | 8.02e+04 | 0.00e+00 |   433039 |        0 | 2.46e+03 | 1.72e+03 | 
   -1.05 |          -9.50 |            101 |    50161 |      101 | 2.43e-01 | 1.00e+00 | 7.99e+04 | 0.00e+00 |   433039 |        0 | 2.45e+03 | 1.71e+03 | 
   -0.55 |          -9.00 |            101 |    49397 |      101 | 2.39e-01 | 1.00e+00 | 7.91e+04 | 0.00e+00 |   433039 |        0 | 2.43e+03 | 1.71e+03 | 
   -0.05 |          -8.50 |            105 |    45421 |      101 | 2.11e-01 | 9.62e-01 | 1.53e+05 | 0.00e+00 |   781199 |        0 | 4.68e+03 | 3.29e+03 | 
    0.45 |          -8.00 |            160 |    38949 |      101 | 1.19e-01 | 6.31e-01 | 3.49e+05 | 0.00e+00 |  2521999 |        0 | 1.07e+04 | 7.52e+03 | 
    0.95 |          -7.50 |            564 |    33703 |      101 | 2.92e-02 | 1.79e-01 | 3.30e+05 | 0.00e+00 |  8215439 |        0 | 1.01e+04 | 7.21e+03 | 
    1.45 |          -7.00 |           5415 |    23402 |      101 | 2.11e-03 | 1.87e-02 | 2.59e+05 | 0.00e+00 | 62036879 |        0 | 7.96e+03 | 5.93e+03 | 
    1.95 |          -6.50 |          70769 |    17793 |      101 | 1.23e-04 | 1.43e-03 | 1.73e+05 | 0.00e+00 | 545938319 |        0 | 5.32e+03 | 4.23e+03 | 
    2.45 |          -6.00 |        1940247 |     7270 |      101 | 1.83e-06 | 5.21e-05 | 2.08e+05 | 0.00e+00 | 18087631759 |        0 | 6.36e+03 | 5.49e+03 | 


==> plots/sc/HARQ_special/2048_f_8192.txt <==
%3072 4096 5120 6144 7168 8192 
% |-------|-------------- |-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
  | Eb/N0 |      Es/N0    |      FRA        |       BE |       FE |      BER |      FER |  FMEMA   |  BMEMA   |   MBMEM  |   MFMEM  |   FLOPS  |   BOPS   |
% |-------|---------------|-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
   -0.97 |         -10.00 |            101 |    50412 |      101 | 2.44e-01 | 1.00e+00 | 9.96e+04 | 0.00e+00 |   514959 |        0 | 3.06e+03 | 2.03e+03 | 
   -0.47 |          -9.50 |            101 |    48566 |      101 | 2.35e-01 | 1.00e+00 | 9.89e+04 | 0.00e+00 |   514959 |        0 | 3.04e+03 | 2.01e+03 | 
    0.03 |          -9.00 |            108 |    47006 |      101 | 2.13e-01 | 9.35e-01 | 9.24e+04 | 0.00e+00 |   514959 |        0 | 2.84e+03 | 1.88e+03 | 
    0.53 |          -8.50 |            192 |    37689 |      101 | 9.58e-02 | 5.26e-01 | 4.02e+05 | 0.00e+00 |  3443599 |        0 | 1.23e+04 | 8.25e+03 | 
    1.03 |          -8.00 |            740 |    27975 |      101 | 1.85e-02 | 1.36e-01 | 2.62e+05 | 0.00e+00 |  8543119 |        0 | 8.02e+03 | 5.42e+03 | 
    1.53 |          -7.50 |           7461 |    21244 |      101 | 1.39e-03 | 1.35e-02 | 3.59e+05 | 0.00e+00 | 117169039 |        0 | 1.10e+04 | 7.76e+03 | 
    2.03 |          -7.00 |          87417 |     7442 |      101 | 4.16e-05 | 1.16e-03 | 1.89e+05 | 0.00e+00 | 729439119 |        0 | 5.81e+03 | 4.31e+03 | 
    2.53 |          -6.50 |        1437307 |     3402 |      101 | 1.16e-06 | 7.03e-05 | 3.68e+05 | 0.00e+00 | 23505656719 |        0 | 1.13e+04 | 8.98e+03 | 

